Follow-up survey for the binary black hole merger GW200224_222234 using Subaru/HSC and GTC/OSIRIS

The LIGO/Virgo detected a gravitational wave (GW) event, named GW200224_222234 (a.k.a. S200224ca) and classified as a binary-black-hole coalescence, on February 24, 2020. Given its relatively small localization skymap (71 deg$^2$ for a 90% credible region; revised to 50 deg$^2$ in GWTC-3), we performed target-of-opportunity observations using the Subaru/Hyper Suprime-Cam (HSC) in the $r2$- and $z$-bands. Observations were conducted on February 25 and 28 and March 23, 2020, with the first epoch beginning 12.3 h after the GW detection. The survey covered the highest probability sky area of 56.6 deg$^2$, corresponding to a 91% probability. This was the first deep follow-up ($m_{r}\gtrsim24, m_{z}\gtrsim23$) for a binary-black-hole merger covering $>$90% of the localization. By performing image subtraction and candidate screening including light curve fitting with transient templates and examples, we found 22 off-nucleus transients that were not ruled out as the counterparts of GW200224_222234 with only our Subaru/HSC data. We also performed GTC/OSIRIS spectroscopy of the probable host galaxies for five candidates; two are likely to be located within the 3D skymap, whereas the others are not. In conclusion, 19 transients remain as possible optical counterparts of GW200224_222234; however, we could not identify a unique promising counterpart. If there are no counterparts in the remaining candidates, the upper limits of optical luminosity are $\nu L_{\nu} < 5.2^{+2.4}_{-1.9}\times 10^{41}$ erg s$^{-1}$ and $\nu L_{\nu} < 1.8^{+0.8}_{-0.6}\times 10^{42}$ erg s$^{-1}$ in the $r2$- and $z$-bands, respectively, at $\sim$12 h after GW detection. We also discuss improvements in the strategies of optical follow-ups for future GW events.

==> HSCPointing_MRD.txt <==
Title: HSC pointings for GW200224_222234
Authors: Takayuki Ohgami
Table: Central coordinates and exposure times for the observation pointings with the Subaur/HSC for GW200224_222234
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label    Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---     ID       Pointing ID
   4-  9 F6.2   deg     RAdeg    Right Ascension of central coordinate (J2000)
  11- 16 F6.2   deg     DEdeg    Declination of central coordinate (J2000)
  18- 19 I2     s       EXPtRE1  Exposure time per one visit in HSC-r2 band on 2020-02-25
  21- 21 I1     ---     NUMRE1   Number of visits in HSC-r2 band on 2020-02-25
  23- 24 I2     s       EXPtZE1  Exposure time per one shot in HSC-z band on 2020-02-25
  26- 26 I1     ---     NUMZE1   Number of visits in HSC-z band on 2020-02-25
  28- 29 I2     s       EXPtRE2  Exposure time per one visit in HSC-r2 band on 2020-02-28
  31- 31 I1     ---     NUMRE2   Number of visits in HSC-r2 band on 2020-02-28
  33- 34 I2     s       EXPtZE2  Exposure time per one shot in HSC-z band on 2020-02-28
  36- 36 I1     ---     NUMZE2   Number of visit in HSC-z band on 2020-02-28
  38- 39 I2     s       EXPtRE3  Exposure time per one visit in HSC-r2 band on 2020-03-23
  41- 41 I1     ---     NUMRE3   Number of visit in HSC-r2 band on 2020-03-23
  43- 44 I2     s       EXPtZE3  Exposure time per one shot in HSC-z band on 2020-03-23
  46- 46 I1     ---     NUMZE3   Number of visit in HSC-z band on 2020-03-23
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
 0 175.08 -14.48 30 2 30 2 30 2 30 2 50 1 35 2 
 1 173.67 -12.02 30 2 30 2 30 2 30 2 70 1 35 2 
 2 172.97 -10.20 30 2 30 2 30 2 30 2 50 1 35 2 
 3 175.78 -15.09 30 2 30 2 30 2 30 2 70 1 35 2 
 4 174.37 -12.64 30 2 30 2 30 2 30 2 70 1 35 2 
 5 172.27  -8.39 30 2 30 2 30 2 30 2 50 1 35 2 
 6 173.67 -10.81 30 2 30 2 30 2 30 2 50 1 35 2 
 7 175.08 -13.25 30 2 30 2 30 2 30 2 70 1 35 2 
 8 172.97  -8.99 30 2 30 2 30 2 30 2 50 1 35 2 
 9 175.78 -13.86 30 2 30 2 30 2 30 2 70 1 35 2 
10 174.37 -11.42 30 2 30 2 30 2 30 2 70 1 35 2 
11 172.27  -7.18 30 2 30 2 30 2 30 2 50 1 35 2 
12 171.56  -5.38 30 2 30 2 30 2 30 2 50 1 35 2 
13 173.67  -9.59 30 2 30 2 30 2 30 2 50 1 35 2 
14 176.48 -14.48 30 2 30 2 30 2 30 2 70 1 35 2 
15 175.08 -12.02 30 2 30 2 30 2 30 2 70 1 35 2 
16 172.97  -7.78 30 2 30 2 30 2 30 2 50 1 35 2 
17 177.19 -15.09 30 2 30 2 30 2 30 2 70 1 35 2 
18 174.37 -10.20 30 2 30 2 30 2 30 2 70 1 35 2 
19 175.78 -12.64 30 2 30 2 30 2 30 2 70 1 35 2 
20 172.27  -5.98 30 2 30 2 30 2 30 2 50 1 35 2 
21 171.56  -4.18 30 2 30 2 30 2 30 2 50 1 35 2 
22 173.67  -8.39 30 2 30 2 30 2 30 2 50 1 35 2 
23 176.48 -13.25 30 2 30 2 30 2 30 2 70 1 35 2 
24 175.08 -10.81 30 2 30 2 30 2 30 2 70 1 35 2 
25 172.97  -6.58 30 2 30 2 30 2 30 2 50 1 35 2 
26 172.27  -4.78 30 2 30 2 30 2 30 2 50 1 35 2 
27 174.37  -8.99 30 2 30 2 30 2 30 2 50 1 35 2 
28 177.19 -13.86 30 2 30 2 30 2 30 2 70 1 35 2 
29 175.78 -11.42 30 2 30 2 30 2 30 2 70 1 35 2 
30 171.56  -2.99 30 2 30 2 30 2 30 2 50 1 35 2 
31 173.67  -7.18 30 2 30 2 30 2 30 2 50 1 35 2 
32 177.89 -14.48 30 2 30 2 30 2 30 2 70 1 35 2 
33 175.08  -9.59 30 2 30 2 30 2 30 2 70 1 35 2 
34 176.48 -12.02 30 2 30 2 30 2 30 2 70 1 35 2 
35 172.97  -5.38 30 2 30 2 30 2 30 2 50 1 35 2 
36 172.27  -3.58 30 2 30 2 30 2 30 2 50 1 35 2 
37 174.37  -7.78 30 2 30 2 30 2 30 2 50 1 35 2 
38 177.19 -12.64 30 2 30 2 30 2 30 2 70 1 35 2 
39 175.78 -10.20 30 2 30 2 30 2 30 2 70 1 35 2 
40 173.67  -5.98 30 2 30 2 30 2 30 2 50 1 35 2 
41 172.97  -4.18 30 2 30 2 30 2 30 2 50 1 35 2 
42 175.08  -8.39 30 2 30 2 30 2 30 2 50 1 35 2 
43 177.89 -13.25 30 2 30 2 30 2 30 2 70 1 35 2 
44 176.48 -10.81 30 2 30 2 30 2 30 2 70 1 35 2 
45 174.37  -6.58 30 2 30 2 30 2 30 2 50 1 35 2 
46 175.78  -8.99 30 2 30 2 30 2 30 2 70 1 35 2 
47 177.19 -11.42 30 2 30 2 30 2 30 2 70 1 35 2 
48 173.67  -4.78 30 2 30 2 30 2 30 2 50 1 35 2 
49 172.97  -2.99 30 2 30 2 30 2 30 2 50 1 35 2 
50 175.08  -7.18 30 2 30 2 30 2 30 2 50 1 35 2 
51 177.89 -12.02 30 2 30 2 30 2 30 2 70 1 35 2 
52 176.48  -9.59 30 2 30 2 30 2 30 2 70 1 35 2 
53 174.37  -5.38 30 2 30 2 30 2 30 2 50 1 35 2 
54 173.67  -3.58 30 2 30 2 30 2 30 2 50 1 35 2 
55 175.78  -7.78 30 2 30 2 30 2 30 2 50 1 35 2 
56 177.19 -10.20 30 2 30 2 30 2 30 2 70 1 35 2 
57 175.08  -5.98 30 2 30 2 30 2 30 2 50 1 35 2 
58 176.48  -8.39 30 2 30 2 30 2 30 2 70 1 35 2 
59 175.78  -6.58 30 2 30 2 30 2 30 2 50 1 35 2 


==> consisntent_MRD.txt <==
Title: A Catalog of candidates consistent with transient templates
Authors: Takayuki Ohgami
Table: Information of the candidates consistent with transient templates and its associated PS1 extended objects
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---      Name      Source name
  11- 16 F6.2   deg      RAdeg     Right Ascension (J2000)
  18- 23 F6.2   deg      DEdeg     Declination (J2000)
  25- 28 F4.1   arcsec   Sep       ? Angular separation from possible host galaxy
  30- 33 F4.2   ---      Zmean     ? Estimated redshift of PS1 extended object
  35- 38 F4.2   ---      Zerr      ? Standard deviation of Zmean
  40- 43 F4.2   ---      ZSDSS     ? SDSS photometric redshift
  45- 48 F4.2   ---      ZerrSDSS  ? error of ZSDSS
  50- 52 I3     %        P3D       ? Probability of that possible host galaxy is inside uncertainty of GW distance
  54-133 A80    ---      Temp      Probable transient templates
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
JGEM20abe 175.80 -15.66  8.4 0.37 0.13            77 CCSNe (Ibc and IIL)                                                              
JGEM20abf 175.80 -15.47                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20acf 175.45 -14.92                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20adp 177.67 -15.23                              Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20adq 177.68 -15.23                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20ads 177.72 -15.18  2.4 0.15 0.06            97 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20aej 177.44 -15.03                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (13duy)                              
JGEM20afe 177.09 -15.75 12.9 0.33 0.12            93 CCSNe (Ibc and IIL)                                                              
JGEM20agx 176.70 -14.88                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp and 12brf)                    
JGEM20ajg 177.68 -15.23                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20ano 175.88 -13.35  2.6 0.37 0.13            79 CCSNe (Ibc and IIL)                                                              
JGEM20aoe 175.63 -13.78  4.0 0.46 0.17            51 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20apl 175.50 -13.36                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20aql 175.23 -13.88 13.2 0.33 0.12            84 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20aru 175.08 -13.38                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20asi 174.85 -13.96  2.0 0.15 0.06            79 CCSNe (Ibc, IIP and IIL)                                                         
JGEM20asl 174.87 -13.85                              Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20asr 174.77 -13.62 13.7 0.34 0.12            84 Type Ia                                                                          
JGEM20avd 177.61 -14.01                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf and 13duy)       
JGEM20avy 177.39 -14.52                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20avz 177.42 -14.51                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20awp 177.43 -14.19  5.2 0.37 0.13            78 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20awr 177.35 -14.04 10.8 0.50 0.18            45 CCSN (Ibc)                                                                       
JGEM20awu 177.36 -13.78  1.2 0.25 0.10            99 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20awy 177.22 -14.53  2.9 0.28 0.10            95 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20axk 177.12 -13.60 12.3                         CCSNe (Ibc, IIn and IIL)                                                         
JGEM20aym 176.90 -14.03                              CCSNe (Ibc and IIL)                                                              
JGEM20ayt 177.00 -13.75  1.6 0.31 0.11            93 CCSN (Ibc), RT (10ah)                                                            
JGEM20ayz 177.03 -13.41  2.9 0.26 0.10            99 CCSNe (Ibc, IIn and IIL), RTs (10bjp)                                            
JGEM20azy 176.64 -14.77                              CCSN (Ibc)                                                                       
JGEM20bab 176.51 -14.43  1.4 0.38 0.13            77 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20bbk 176.32 -14.29                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20bco 178.40 -13.43  3.1 0.16 0.07           100 CCSNe (Ibc, IIn, IIP and IIL), RTs (13duy)                                       
JGEM20bek 177.95 -13.90                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20bjc 173.60 -12.22                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20bln 175.50 -13.36                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20bne 175.20 -11.86 15.2 0.33 0.12            84 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20bnl 175.08 -12.94                              CCSNe (Ibc and IIL)                                                              
JGEM20bnx 175.15 -12.30                              CCSN (Ibc)                                                                       
JGEM20bov 174.89 -12.51  1.5 0.17 0.07            81 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20bqj 174.72 -11.84 13.7 0.36 0.13            78 Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20bqo 174.43 -13.01 10.0 0.28 0.11            92 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20brg 174.42 -12.10                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20brh 174.58 -12.07                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf and 13duy)       
JGEM20bsf 174.35 -12.49                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20buo 174.10 -11.89  1.8 0.23 0.09            92 Type Ia, CCSNe (IIP and IIL)                                                     
JGEM20bwe 176.91 -13.11                              Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20bxi 176.78 -12.73                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp)                              
JGEM20bxx 176.51 -12.73                              CCSNe (Ibc, IIn, IIP and IIL)                                                    
JGEM20bxy 176.53 -12.71 14.2 0.33 0.12            89 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20bzi 176.19 -13.12                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20cab 176.06 -12.80 10.6 0.22 0.09            95 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20cag 176.07 -12.61 12.1 0.36 0.13            79 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20cbl 175.90 -11.95                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah and 10bjp)                     
JGEM20cbw 175.63 -12.96 14.5                         Type Ia                                                                          
JGEM20ccf 175.59 -12.42                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20ccg 175.61 -12.40  1.7 0.23 0.09            93 Type Ia                                                                          
JGEM20cdy 178.57 -13.06  2.9 0.46 0.17            58 Type Ia, CCSNe (Ibc and IIL)                                                     
JGEM20cee 178.39 -12.30                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20cen 178.30 -12.42                              Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20cfk 178.19 -12.20                              CCSNe (Ibc and IIL)                                                              
JGEM20cfz 177.90 -12.74 11.5 0.36 0.14            81 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20cgp 177.78 -13.20  5.5                         CCSNe (Ibc, IIn and IIL), RTs (10bjp)                                            
JGEM20cgv 177.77 -12.88 14.6 0.08 0.04           100 CCSN (Ibc)                                                                       
JGEM20chj 177.63 -12.05 11.2 0.29 0.11            95 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20ckl 177.22 -12.32                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf and 12bv)        
JGEM20cqu 173.38 -11.38  2.4 0.22 0.09            93 Type Ia, CCSNe (IIn and IIP), RTs (10bjp)                                        
JGEM20cuc 175.45 -11.75 11.8 0.35 0.12            82 CCSN (Ibc)                                                                       
JGEM20cuz 175.22 -11.58                              CCSN (Ibc)                                                                       
JGEM20cvb 175.24 -11.45  2.0                         CCSN (Type Ia)                                                                   
JGEM20cvz 175.03 -10.63 10.2 0.27 0.11            91 Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20cwj 175.01 -11.69  2.6 0.15 0.06            82 Type Ia                                                                          
JGEM20czn 174.43 -10.86                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20dce 173.97 -10.81  1.2 0.26 0.10            94 CCSNe (IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)                            
JGEM20dcr 176.99 -10.98  6.1 0.06 0.03           100 CCSNe (Ibc and IIP)                                                              
JGEM20dct 177.01 -10.85  3.1 0.36 0.13            79 CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah and 10bjp)                              
JGEM20dcv 176.97 -10.79 10.2 0.45 0.17            54 Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20dcz 176.94 -10.52  8.4 0.35 0.13            81 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp and 12brf)                    
JGEM20ddk 176.72 -10.99  5.8 0.19 0.08           100 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20ddm 176.79 -10.88  2.0 0.39 0.14            70 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20dec 176.64 -11.51  1.8 0.34 0.12            84 Type Ia, CCSN (Ibc)                                                              
JGEM20ded 176.70 -11.40                              CCSN (IIP)                                                                       
JGEM20dex 176.44 -11.16 11.2                         CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah and 10bjp)                              
JGEM20dfy 176.04 -11.75  2.2 0.22 0.09            95 Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20dgr 175.90 -11.95                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah and 10bjp)                     
JGEM20djp 178.33 -11.56  3.5 0.26 0.10            98 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20dkp 177.83 -11.22                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20dle 177.63 -11.56  1.2 0.27 0.10            97 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20dnj 177.20 -10.92  1.7 0.14 0.06           100 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp and 12brf)                    
JGEM20dnu 177.04 -11.20  1.3 0.35 0.12            82 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp and 12brf)                    
JGEM20dnv 176.90 -11.19  1.8 0.16 0.07           100 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf, 12bv and 13duy) 
JGEM20dot 173.22  -9.73                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20drt 172.72  -9.22                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf and 13duy)       
JGEM20dta 172.18  -9.14  1.2 0.22 0.09 0.24 0.05  94 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20duf 174.79  -8.92                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf and 13duy)       
JGEM20dvq 174.18 -10.11 12.6 0.35 0.12            77 Type Ia, CCSNe (Ibc and IIL), RTs (12bv)                                         
JGEM20dwg 174.12  -9.37                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20dwr 174.00  -9.68                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20dxz 173.72  -8.94                              CCSNe (Ibc, IIn, IIP and IIL)                                                    
JGEM20dyl 173.59  -9.74  3.8 0.43 0.15            56 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20dzm 173.37  -9.44                              Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20dzo 173.34  -9.43  2.1 0.10 0.04            51 CCSNe (IIP and IIL)                                                              
JGEM20dzr 173.50  -9.08                              CCSNe (IIP and IIL)                                                              
JGEM20edx 175.68  -8.85  8.2 0.12 0.05            96 CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp)                                       
JGEM20efp 175.06 -10.14  2.8 0.20 0.08            91 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20egc 175.19  -9.19 11.7                         CCSNe (Ibc, IIn and IIL)                                                         
JGEM20ehk 174.79  -8.92                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf and 13duy)       
JGEM20ehu 177.69  -9.97  1.1 0.34 0.12            76 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20eiv 177.11  -9.34  7.1 0.35 0.12            77 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20ejc 176.97  -9.96                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20ejp 176.76 -10.18  2.5 0.20 0.08           100 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20ekw 176.38  -9.93 11.1 0.49 0.18            44 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah and 10bjp)                     
JGEM20ent 173.23  -8.40  6.7 0.32 0.12            85 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20eoi 173.05  -8.35 15.0 0.48 0.18            44 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp and 12brf)                    
JGEM20eou 173.10  -7.35  5.6 0.14 0.06 0.15 0.02  70 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20epd 172.88  -8.52  9.8 0.33 0.12 0.30 0.10  83 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20eqb 172.70  -8.03  1.5 0.40 0.14 0.48 0.11  64 CCSNe (Ibc and IIL)                                                              
JGEM20eqj 172.70  -7.35  9.8 0.27 0.10 0.33 0.11  91 Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20eql 172.50  -8.81                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20eqm 172.59  -8.81                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20erl 172.22  -8.66                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20erv 172.32  -8.41                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20esc 172.37  -7.64                              CCSNe (Ibc, IIn and IIL), RTs (10bjp)                                            
JGEM20esj 172.06  -8.41                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20evl 174.64  -7.68  1.6 0.31 0.11            87 Type Ia, CCSN (Ibc)                                                              
JGEM20evx 174.45  -8.76                              CCSN (IIP)                                                                       
JGEM20ewa 174.31  -8.35  3.6 0.15 0.06            82 Type Ia                                                                          
JGEM20exr 173.72  -8.94                              CCSNe (Ibc, IIn, IIP and IIL)                                                    
JGEM20exu 173.82  -8.65  2.6 0.24 0.10            92 Type Ia, CCSNe (IIn and IIL)                                                     
JGEM20eza 173.56  -8.52                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20ezl 173.56  -8.04  2.2 0.32 0.11            84 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20fbi 176.23  -8.21 12.4 0.20 0.08           100 CCSN (Ibc)                                                                       
JGEM20fcr 176.04  -7.40                              CCSN (Ibc)                                                                       
JGEM20fdg 175.86  -8.30  8.8 0.22 0.09            99 CCSNe (Ibc, IIn and IIL), RTs (10ah and 10bjp)                                   
JGEM20fdu 175.74  -8.80  4.2 0.30 0.11            92 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20ffu 175.19  -8.83                              CCSN (Ibc)                                                                       
JGEM20fgb 175.19  -8.12                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp)                              
JGEM20fgm 174.97  -8.62  1.7 0.19 0.08            92 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20fhm 174.79  -8.92                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf and 13duy)       
JGEM20fju 176.66  -8.13                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (13duy)                              
JGEM20fjw 176.58  -8.03                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20flf 176.28  -8.63 13.8 0.42 0.16            61 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20flv 176.34  -7.62  7.5 0.13 0.05           100 CCSNe (Ibc, IIn, IIP and IIL)                                                    
JGEM20fmv 172.35  -6.86  3.8 0.08 0.03            36 CCSNe (Ibc, IIP and IIL)                                                         
JGEM20fos 171.92  -5.92                              Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20fpr 171.60  -6.09                              Type Ia, CCSN (IIL)                                                              
JGEM20fqj 173.93  -7.10                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20frs 173.44  -6.61  3.3 0.37 0.13 0.55 0.06  68 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20fsc 173.35  -7.26 14.6 0.34 0.12 0.39 0.10  76 CCSNe (Ibc and IIL)                                                              
JGEM20fsh 173.35  -6.75 14.6                         CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah and 10bjp)                              
JGEM20fsj 173.24  -6.65                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf and 13duy)       
JGEM20fth 173.09  -5.88                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (13duy)                              
JGEM20ftm 172.99  -7.10  1.1 0.32 0.12 0.54 0.04  80 Type Ia                                                                          
JGEM20fue 172.85  -5.89                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp and 12brf)                    
JGEM20fun 172.70  -6.66                              CCSNe (Ibc and IIL)                                                              
JGEM20fuz 172.77  -5.94 12.2 0.36 0.14            69 CCSNe (Ibc, IIn, IIP and IIL)                                                    
JGEM20fva 172.64  -5.87  3.7 0.38 0.13 0.39 0.06  64 CCSNe (Ibc and IIL)                                                              
JGEM20fvn 172.53  -6.29 13.8 0.37 0.14 0.56 0.05  63 CCSNe (Ibc and IIL)                                                              
JGEM20fvu 175.51  -7.20 11.5 0.26 0.10            98 CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)                       
JGEM20fwd 175.52  -6.66                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp and 13duy)                    
JGEM20gaa 174.64  -7.29  2.2                         Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (13duy)                              
JGEM20gam 174.50  -6.60                              CCSNe (Ibc and IIL)                                                              
JGEM20gbe 174.37  -7.40                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20gbk 174.41  -7.03                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10bjp)                              
JGEM20gcd 174.19  -7.09  8.4 0.37 0.13            71 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20gdi 176.43  -6.62                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah and 10bjp)                     
JGEM20gep 176.06  -5.92                              CCSNe (Ibc, IIn and IIL), RTs (10ah and 10bjp)                                   
JGEM20gfm 175.76  -6.46                              CCSNe (Ibc and IIL)                                                              
JGEM20gfn 175.77  -6.24  1.4 0.33 0.12            88 Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20gfr 175.65  -6.21 11.1 0.36 0.13            80 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20ggg 175.60  -6.15                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20ghm 171.73  -4.96                              CCSN (Ibc)                                                                       
JGEM20gio 171.22  -4.66  4.0 0.52 0.18            35 CCSN (Ibc)                                                                       
JGEM20gji 171.13  -4.54                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20gjq 173.39  -5.82                              Type Ia, CCSNe (Ibc, IIn and IIL)                                                
JGEM20gjs 173.31  -5.70  1.7 0.33 0.12 0.41 0.11  79 Type Ia, CCSN (IIn)                                                              
JGEM20gkt 173.13  -5.23                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20gna 172.59  -5.80                              CCSNe (Ibc and IIL)                                                              
JGEM20gnj 172.56  -4.64                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20gov 172.27  -4.93                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20gqu 174.71  -5.26 11.0 0.22 0.09 0.34 0.04  99 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20guq 173.61  -5.11                              CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah and 10bjp)                              
JGEM20guz 173.48  -5.63                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20gxb 175.13  -5.50 14.3 0.14 0.06           100 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (13duy)                              
JGEM20gxg 175.25  -5.31                              Type Ia, CCSNe (IIn and IIL)                                                     
JGEM20gze 171.69  -3.76                              CCSNe (Ibc and IIL)                                                              
JGEM20hcn 173.34  -3.83  2.7 0.16 0.07 0.20 0.03  96 CCSNe (Ibc, IIn, IIP and IIL)                                                    
JGEM20hcp 173.37  -3.78  8.5 0.27 0.10 0.16 0.06  94 CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp, 12brf and 13duy)                
JGEM20hcx 173.23  -3.54 13.4 0.27 0.10            94 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20hdk 173.16  -4.22  1.5 0.36 0.13 0.23 0.12  68 Type Ia, CCSN (Ibc)                                                              
JGEM20hdr 173.13  -3.89                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20hdz 173.08  -3.69 10.5 0.33 0.12 0.29 0.16  81 CCSNe (Ibc, IIn and IIL)                                                         
JGEM20her 173.05  -3.01                              CCSN (Ibc)                                                                       
JGEM20hgo 172.58  -4.05  9.8 0.03 0.01             0 CCSN (Ibc)                                                                       
JGEM20hif 172.24  -3.44  6.1 0.27 0.10 0.39 0.10  90 Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20hih 172.27  -3.31  5.1 0.13 0.05 0.11 0.03  71 CCSNe (Ibc, IIn, IIP and IIL)                                                    
JGEM20hiz 171.91  -3.37  1.1 0.29 0.11 0.33 0.09  84 Type Ia, CCSNe (Ibc, IIn, IIP and IIL)                                           
JGEM20hlk 173.89  -2.99                              CCSNe (Ibc, IIn and IIL)                                                         
JGEM20hnc 173.43  -3.51                              Type Ia, CCSNe (Ibc, IIn, IIP and IIL), RTs (10ah, 10bjp and 12brf)              
JGEM20hox 171.56  -2.73                              CCSN (Ibc)                                                                       
JGEM20hpi 171.35  -2.83                              Type Ia, CCSN (Ibc)                                                              
